Sisu: Decentralized Trustless Bridge For Full Ethereum Node

In this paper, we present a detailed approach and implementation to prove Ethereum full node using recursive SNARK, distributed general GKR and Groth16. Our protocol's name is Sisu whose architecture is based on distributed Virgo in zkBridge with some major improvements. Besides proving signature aggregation, we provide solutions to 2 hard problems in proving Ethereum full node: 1) any public key is valid under previous beacon state and 2) all public keys are pairwise distinct. Our solution does not require worker-to-worker communication and therefore reduce total worker-to-worker network traffic from terabyte of data to zero compared to zkBridge. This makes our approach suitable for emerging distributed prover markets and more decentralized compared to zkBridge. Our design is highly parallelable and capable of running on GPU for most parts.

==> eval-multi-gpu.csv <==
numval,time
1,11.45
2,13.52
4,14.37


==> eval-single-gpu.csv <==
numval,time
1,9.13
2,9.42
4,9.92
8,10.68
16,11.45


==> index-bit_change.csv <==
index,bit_change
0,0.499982
1,0.500154
2,0.49996
3,0.500121
4,0.499933
5,0.500689
6,0.500808
7,0.500155
8,0.499875
9,0.499419
10,0.500445
11,0.500569
12,0.500363
13,0.499676
14,0.499744
15,0.500386
16,0.500023
17,0.499861
18,0.501118
19,0.499699
20,0.501227
21,0.499821
22,0.500542
23,0.500218
24,0.499365
25,0.500161
26,0.500423
27,0.500291
28,0.500157
29,0.499923
30,0.499748
31,0.499896
32,0.500071
33,0.501019
34,0.49974
35,0.499898
36,0.500267
37,0.500332
38,0.499462
39,0.500032
40,0.500836
41,0.499697
42,0.499616
43,0.500731
44,0.499478
45,0.499593
46,0.499937
47,0.500117
48,0.499896
49,0.499483
50,0.500332
51,0.499441
52,0.500449
53,0.500637
54,0.500291
55,0.500558
56,0.500222
57,0.500113
58,0.499887
59,0.50012
60,0.500929
61,0.499393
62,0.50059
63,0.500677
64,0.499929
65,0.499997
66,0.499918
67,0.499815
68,0.499675
69,0.500562
70,0.499788
71,0.500291
72,0.500864
73,0.501006
74,0.499686
75,0.49998
76,0.49944
77,0.498949
78,0.499395
79,0.499332
80,0.499791
81,0.500398
82,0.499024
83,0.500714
84,0.499419
85,0.500072
86,0.500164
87,0.500464
88,0.50072
89,0.500172
90,0.499626
91,0.500033
92,0.500811
93,0.499687
94,0.498576
95,0.500183
96,0.50009
97,0.500739
98,0.499903
99,0.500473
100,0.500264
101,0.500352
102,0.501012
103,0.499711
104,0.500911
105,0.500962
106,0.50041
107,0.499588
108,0.500279
109,0.499155
110,0.500525
111,0.500108
112,0.500979
113,0.500201
114,0.499791
115,0.500339
116,0.499831
117,0.500676
118,0.49965
119,0.500201
120,0.50059
121,0.500342
122,0.49978
123,0.500477
124,0.500081
125,0.499485
126,0.499661
127,0.501051
128,0.499289
129,0.500797
130,0.499814
131,0.499952
132,0.499943
133,0.499544
134,0.500192
135,0.500597
136,0.499974
137,0.500335
138,0.500328
139,0.500536
140,0.500009
141,0.500593
142,0.499672
143,0.500511
144,0.500548
145,0.49905
146,0.500107
147,0.500331
148,0.500021
149,0.499706
150,0.500113
151,0.500099
152,0.499873
153,0.500138
154,0.50027
155,0.499048
156,0.500235
157,0.499018
158,0.500605
159,0.499862
160,0.49931
161,0.499699
162,0.500415
163,0.499614
164,0.499727
165,0.499824
166,0.500792
167,0.499224
168,0.499429
169,0.500267
170,0.499767
171,0.500434
172,0.5001
173,0.499878
174,0.500264
175,0.500513
176,0.499241
177,0.500275
178,0.500125
179,0.499369
180,0.500604
181,0.500372
182,0.500116
183,0.499858
184,0.499966
185,0.500777
186,0.500352
187,0.499511
188,0.499305
189,0.499331
190,0.49983
191,0.500333
192,0.500042
193,0.500139
194,0.499022
195,0.499289
196,0.499346
197,0.500007
198,0.499468
199,0.500516
200,0.500116
201,0.500393
202,0.499614
203,0.499596
204,0.49962
205,0.500058
206,0.500304
207,0.500494
208,0.500303
209,0.499475
210,0.50031
211,0.500674
212,0.500067
213,0.500378
214,0.500015
215,0.500159
216,0.500092
217,0.499961
218,0.500461
219,0.499869
220,0.500206
221,0.501138
222,0.500255
223,0.499441
224,0.49955
225,0.499358
226,0.500123
227,0.500061
228,0.499815
229,0.500704
230,0.499627
231,0.500003
232,0.500556
233,0.499943
234,0.500443
235,0.499309
236,0.500851
237,0.499966
238,0.500777
239,0.500443
240,0.499946
241,0.500359
242,0.500086
243,0.500053
244,0.500012
245,0.500709
246,0.500415
247,0.499888
248,0.499955
249,0.50004
250,0.500006
251,0.499606
252,0.447677


==> index-count.csv <==
interval,count
0,10027
1,9949
2,9931
3,10180
4,10009
5,10134
6,10001
7,10113
8,9973
9,10005
10,9919
11,9876
12,10147
13,9943
14,9881
15,9943
16,10018
17,10179
18,10215
19,10170
20,9921
21,9980
22,10029
23,10027
24,9903
25,9889
26,9888
27,10165
28,10028
29,9880
30,9870
31,10134
32,10016
33,10075
34,10159
35,9957
36,10001
37,9939
38,10018
39,10056
40,9995
41,9968
42,10010
43,9885
44,9941
45,10134
46,10093
47,10016
48,10014
49,9984
50,10297
51,9881
52,10017
53,9873
54,10016
55,9956
56,10044
57,9895
58,9962
59,9783
60,9969
61,10035
62,10016
63,10095
64,10020
65,9889
66,10210
67,9838
68,10027
69,10117
70,9939
71,9905
72,10269
73,9907
74,9957
75,10150
76,10044
77,10028
78,9924
79,9898
80,9957
81,9942
82,10058
83,10149
84,9921
85,10035
86,10032
87,9940
88,9998
89,9929
90,10048
91,9796
92,9924
93,9871
94,9809
95,10019
96,9902
97,9957
98,10102
99,10062

